Flux and polarization variability of OJ 287 during early 2016 outburst

The gamma-ray blazar OJ 287 was in a high activity state during December 2015 - February 2016. Coinciding with this high brightness state, we observed this source for photometry on 40 nights in R-band and for polarimetry on 9 epochs in UBVRI bands. During the period of our observations, the source brightness varied between $13.20 \pm 0.04$ to $14.98 \pm 0.04$ mag and the degree of polarization (P ) fluctuated between $6.0 \pm 0.3$% and $28.3 \pm 0.8$% in R-band. Focusing on intra-night optical variability (INOV), we find a duty cycle of about 71% using $\chi^2$-statistics, similar to that known for blazars. From INOV data, the shortest variability time scale is estimated to be $142 \pm 38$ min yielding a lower limit of the observed Doppler factor $\delta_0 = 1.17$, the magnetic field strength $B \le 3.8$ G and the size of the emitting region Rs < $2.28 \times 10^{14}$ cm. On inter-night timescales, a significant anti-correlation between R-band flux and P is found. The observed P at U-band is generally larger than that observed at longer wavelength bands suggesting a wavelength dependent polarization. Using V -band photometric and polarimetric data from Steward Observatory obtained during our monitoring period we find a varied correlation between P and V-band brightness. While an anticorrelation is seen between P and V -band mag at sometimes, no correlation is seen at other times, thereby, suggesting the presence of more than one short-lived shock components in the jet of OJ 287.

==> Response_to_editor.txt <==

Dear Editor,

We thank the referee for his/her detailed suggestions that helped us to 
improve our manuscript.  We now have incorporated all the referees 
comments which basically about including additional references and croping figure 5. We therfore believe that the present version is in the form suitable 
for publication. 

Thankfully,
Rakshit et al. 




==> Response_to_referee.txt <==

We thank the referee for his/her suggestions that helped us to 
improve our manuscript.  We now have incorporated all the referees 
comments which basically about including additional references and croping figure 5. 
The changes made are indicated in bold face in the text. 
As we have incorporated all the comments of the referee, we therfore believe that the 
present version is in the form suitable 
for publication. We give below each of the referees comments and our 
response to the comments are given against RESPONSE. 


Referee Report 
Reviewer's Comments:
FIRST REFEREE REPORT

Referee Report
Reviewer's Comments:
Sorry for the delay in response, also we have some email server dis-function. 
The paper reads rather well. As already written polarimetry data are important and OJ 287 is a BL Lac object of particular importance to understand blazar physics. The revised article is now shortened to about 6 pages instead of 9 as recommended. The number of figures is now decreased and the figures are more compact, as suggested. The paper is also timely with respect to the epoch of the data taking. I therefore recommend now the paper for publication in ApJ.

A few more comments:

- WDP acronym not needed in the abstract as used only one time there (better to put the acronym o the text).

RESPONSE: done 

- 1st page 2nd column, "...to show variability and flares at GeV gamma-ray energy (Ciprini et al. 2009; Escande \& Schinzel 2011; Neronov \& Vovk 2011; Agudo et al. 2011)."
and here the biblio references not already included in the bibliography:
Agudo, I., Jorstad, S.~G., Marscher, A.~P., et al.\ 2011, \apjl, 726, L13 
Ciprini, S., Gasparrini, D., Reyes, L.~C., et al.\ 2009, The Astronomer's Telegram, 2256,

RESPONSE: done

- 6th page 1st column, 
...accretion disk (Valtonen et al. 2016; Valtonen et al. 2008).
and here the biblio reference:
Valtonen, M.~J., Lehto, H.~J., Nilsson, K., et al.\ 2008, \nat, 452, 851 
(worthwhile to cite this paper on Nature on OJ 287 here).

RESPONSE: done

Fig. 5: the right plot can be still made clearer with axis Q cut at 0 and axis U cut at 25 so we also error bars can be noticed.

RESPONSE: done


==> TABLE1.txt <==
Table 1
—————

\begin{center}
 \begin{table*}
 \caption{Log of photometric observation. Column information are as follows: (1) date of observations; (2) number of data points in DLC; (3) exposure time in second; (4) duration of monitoring in hour. }
 \begin{minipage}{1.0\textwidth}
 	\centering {
 	\small\addtolength{\tabcolsep}{5pt}
 	\begin{tabular}{ r r r r}\hline 
 	Date & $N$ & Exp. time & Duration \\
 	 (dd.mm.yyyy)    &   &  (s)      & (h) \\
 	 (1) & (2) & (3)     & (4) \\ \hline    
 	07.01.2016	 &	 2	 &	 300	 &	 0.2	\\
 	08.01.2016	 &	 3	 &	 900	 &	 0.9	\\
 	09.01.2016	 &	 3	 &	 1200	 &	 1.0	\\
 	12.01.2016	 &	 2	 &	 1800	 &	 0.6	\\
 	13.01.2016	 &	 3	 &	 1800	 &	 1.2	\\
 	14.01.2016	 &	 2	 &	 1800	 &	 0.6	\\
 	17.01.2016	 &	 3	 &	 1800	 &	 1.1	\\
 	08.02.2016	 &	 4	 &	 420	 &	 0.5	\\
 	09.02.2016	 &	 14	 &	 1800	 &	 1.5	\\
 	10.02.2016	 &	 25	 &	 360	 &	 2.9	\\
 	11.02.2016	 &	 8	 &	 900	 &	 2.6	\\
 	12.02.2016	 &	 30	 &	 300	 &	 4.0	\\
 	13.02.2016	 &	 23	 &	 300	 &	 3.3	\\
 	15.02.2016	 &	 7	 &	 360	 &	 0.9	\\
 	16.02.2016	 &	 13	 &	 300	 &	 1.6	\\
 	28.02.2016	 &	 12	 &	 300	 &	 1.3	\\
 	29.02.2016	 &	 30	 &	 300	 &	 3.8	\\
 	01.03.2016	 &	 4	 &	 300	 &	 0.5	\\
 	03.03.2016	 &	 23	 &	 300	 &	 2.9	\\
 	06.03.2016	 &	 22	 &	 300	 &	 2.9	\\
 	07.03.2016	 &	 20	 &	 300	 &	 2.4	\\
 	08.03.2016	 &	 25	 &	 300	 &	 2.8	\\
 	09.03.2016	 &	 22	 &	 300	 &	 2.4	\\
 	10.03.2016	 &	 20	 &	 420	 &	 3.0	\\
 	11.03.2016	 &	 30	 &	 300	 &	 3.7	\\
 	13.03.2016	 &	 4	 &	 300	 &	 0.4	\\
 	14.03.2016	 &	 17	 &	 300	 &	 2.3	\\
 	27.03.2016	 &	 24	 &	 300	 &	 2.8	\\
 	28.03.2016	 &	 16	 &	 300	 &	 1.9	\\
 	29.03.2016	 &	 20	 &	 300	 &	 2.3	\\
 	30.03.2016	 &	 27	 &	 300	 &	 3.3	\\
 	31.03.2016	 &	 25	 &	 300	 &	 2.9	\\
 	02.04.2016	 &	 16	 &	 300	 &	 1.9	\\
 	03.04.2016	 &	 24	 &	 300	 &	 2.6	\\
 	04.04.2016	 &	 21	 &	 300	 &	 2.6	\\
 	05.04.2016	 &	 26	 &	 300	 &	 2.9	\\
 	06.04.2016	 &	 25	 &	 300	 &	 2.7	\\
 	07.04.2016	 &	 25	 &	 300	 &	 2.8	\\
 	10.04.2016	 &	 25	 &	 300	 &	 2.8	\\
 	11.04.2016	 &	 15	 &	 300	 &	 1.6	\\	\hline 
 	\label{Table:log}
	\end{tabular} }
	 	\end{minipage}
	 \end{table*}
\end{center} 
 
